Beyond Invoice Volumes: Temporal Network Structure, Maturity Concentration, and Systemic Liquidity Exposure in SME Trade-Credit Networks

Trade-credit invoices encode directed obligations whose temporal synchronization and counterparty concentration are obscured by annual volume totals. We audit 749,952 atomic B2B invoices from 2012-2023 (EUR 99.705B; 75,343 firms) from the pseudonymized Mendeley Data corpus (Esteva de la Rosa, 2026), separating 1,240 terminal 2024 bridge records (EUR 630.12M; 9 bridge-only firms) and 13 extreme-duration contracts (>3,650 days; EUR 297.75k). Using directed weighted graphs, HHI, Shannon entropy, CR1 shares, spectral centralities, and multi-cadence temporal operators, we formulate and benchmark a Maturity-Aware Network Exposure (MANE) indicator. Invoice values are heavily skewed: the top 1% hold 81.41% of value (Gini = 0.9742). Two-way fixed-effects panels with circular block bootstrapping ($B=999$, 12-month blocks) and Holm-Bonferroni control show higher lagged debtor counterparty concentration is associated with lower MANE ($\hat{\beta}=-0.494$, 95% CI $[-0.752,-0.248]$, $p_{\mathrm{Holm}}=0.004$). Robustness audits (R1-R4) confirm stability under 2021 exclusion ($-0.402$, $p=0.004$), Shannon entropy ($+0.257$), CR1 ($-0.515$), 1%-99% Winsorization ($-0.462$, all $p=0.001$), and multi-invoice debtors (count $\ge 2$, $-0.334$, $p=0.031$). Conversely, within-FE diagnostics expose severe joint-concentration multicollinearity (VIF = 22.22) that vanishes for multi-invoice debtors ($p=0.719$), while regime splits reveal a macro reciprocity sign reversal between 2012-2019 ($-0.706$) and 2020-2023 ($+0.232$, both $p=0.001$). In 12-month purged forecasting, MANE does not reliably improve over maturity seeds ($\Delta\mathrm{MSE}=2.668$, 95% CI $[-0.027,7.954]$; trimmed $0.067$, $[-0.035,0.194]$), positioning MANE as a reproducible screening and auditing diagnostic, rather than a default proxy, for supply-chain finance, multilateral clearing, and RWA tokenization.

==> replication/extended_R1_R4_results.csv <==
predictor,beta,ci_low,ci_high,p_score_block,se_date_HAC,observations,firms,dates,block_months,test,hypothesis
hhi_counter_out_lag,-0.3919798992562303,-0.6808715626627552,-0.12731513475471465,0.005,0.14079375661290697,76222,14751,131,12,R1a_excl_2021_snapshots,H1
role_balance_lag,0.009913938265627139,0.0010212252044246586,0.019427810589169384,0.036,0.0046991195914335825,73606,14523,131,12,R1a_excl_2021_snapshots,H2
hhi_joint_out_lag,0.7994917367860667,-0.11511119084446234,1.8565472408322212,0.136,0.5194214873317947,76222,14751,131,12,R1a_excl_2021_snapshots,H4
dx,-0.04675685337430986,-0.45606176649491004,0.38078118813323025,0.827,0.2216318559956011,131,1,131,12,R1a_excl_2021_snapshots,H3
hhi_counter_out_lag,-0.4017772664862959,-0.6689335422457157,-0.1348823278916244,0.004,0.13437126710998895,75894,14673,132,12,R1b_excl_2021_raw_cohort,H1
role_balance_lag,0.007319139543813466,-0.0014560995069593876,0.0161670137290969,0.105,0.004373746309802385,73199,14449,132,12,R1b_excl_2021_raw_cohort,H2
hhi_joint_out_lag,0.7396427896529588,-0.20933678897672464,1.866150333213806,0.162,0.5246725471450332,75894,14673,132,12,R1b_excl_2021_raw_cohort,H4
dx,-0.1250071877165859,-0.5542369022937362,0.35299084358512145,0.584,0.24089125999063296,132,1,132,12,R1b_excl_2021_raw_cohort,H3
hhi_counter_out_lag,-0.374543549271859,-1.214271303331155,0.38689808638900935,0.367,0.41675612981302673,12725,3883,95,12,R3a_regime_2012_2019,H1
role_balance_lag,-0.02099197016987911,-0.0426613016607667,0.005632883504068022,0.085,0.01195418750864163,12414,3837,95,12,R3a_regime_2012_2019,H2
hhi_joint_out_lag,1.0552315982969602,-0.030446903044357796,2.183944531009828,0.069,0.5294906230963501,12725,3883,95,12,R3a_regime_2012_2019,H4
dx,-0.7061545451182237,-0.8410776045164166,-0.5770675852477426,0.001,0.10395758527799424,95,1,95,12,R3a_regime_2012_2019,H3
hhi_counter_out_lag,-0.34393646309055514,-0.5358553935784737,-0.1765606868036552,0.001,0.08355121497953841,79770,14554,48,12,R3b_regime_2020_2023,H1
role_balance_lag,0.008658163751044792,-0.006063039390627094,0.02022356424407542,0.208,0.0065561535409833175,76618,14330,48,12,R3b_regime_2020_2023,H2
hhi_joint_out_lag,0.8013807746527991,0.12958898037613759,1.8045694168988182,0.059,0.4235113055563707,79770,14554,48,12,R3b_regime_2020_2023,H4
dx,0.2322812519656272,0.1169361344941517,0.35412246358245186,0.001,0.06340715958156509,48,1,48,12,R3b_regime_2020_2023,H3
entropy_counter_out_lag,0.25712471383754526,0.13587267729821514,0.3996958000341301,0.001,0.06715418674913257,92495,15523,143,12,R4a_shannon_entropy_H1,H1
cr1_counter_out_lag,-0.5147209480987277,-0.8135915182776213,-0.2442543028690547,0.001,0.14757548096113243,92495,15523,143,12,R4b_CR1_share_H1,H1
hhi_counter_out_lag,-0.46221399935467633,-0.6415988084756858,-0.278175631201562,0.001,0.08920498065781882,92495,15523,143,12,R4c_winsorized_1_99,H1
role_balance_lag,0.0077736755350464514,-0.004667280178066432,0.019495892608643827,0.187,0.005963519501101132,89032,15294,143,12,R4c_winsorized_1_99,H2
hhi_joint_out_lag,1.6386858248829868,0.8301233556325415,2.512326824194271,0.001,0.44769531844680416,92495,15523,143,12,R4c_winsorized_1_99,H4
hhi_counter_out_lag,-0.33410250171991673,-0.6417861368929855,-0.05285733930553548,0.031,0.15535244097691378,39106,5424,143,12,R4d_multi_invoice_ge2,H1
role_balance_lag,0.005234713495302118,-0.005857035438986286,0.014107116417420695,0.279,0.004910307389830387,37577,5318,143,12,R4d_multi_invoice_ge2,H2
hhi_joint_out_lag,-0.09346828163157413,-0.5270322411332716,0.45965705872122997,0.719,0.2650538518697117,39106,5424,143,12,R4d_multi_invoice_ge2,H4


==> replication/extended_R2_vif_diagnostics.json <==
{
  "H1": {
    "vifs": {
      "hhi_counter_out_lag": 1.1574,
      "log_volume_lag": 1.1704,
      "log_count_lag": 1.315,
      "mean_remaining_out_lag": 1.0
    },
    "condition_number": 1.718
  },
  "H2": {
    "vifs": {
      "role_balance_lag": 1.0467,
      "log_volume_lag": 1.1907,
      "log_count_lag": 1.1886,
      "mean_remaining_out_lag": 1.0
    },
    "condition_number": 1.563
  },
  "H4": {
    "vifs": {
      "hhi_joint_out_lag": 22.2177,
      "hhi_counter_out_lag": 1.586,
      "hhi_maturity_out_lag": 19.6481,
      "log_volume_lag": 1.1723,
      "log_count_lag": 1.7396,
      "mean_remaining_out_lag": 1.0
    },
    "condition_number": 10.925
  },
  "H4_seed_control": {
    "vifs": {
      "hhi_joint_out_lag": 22.243,
      "hhi_counter_out_lag": 1.5909,
      "hhi_maturity_out_lag": 19.6495,
      "log_volume_lag": 2.0122,
      "log_count_lag": 1.7654,
      "mean_remaining_out_lag": 1.0047,
      "log_q_out_lag": 1.7606,
      "log_q_in_lag": 1.2634
    },
    "condition_number": 11.637
  }
}
